Deep operator network models for predicting post-burn contraction

Burn injuries present a significant global health challenge. Among the most severe long-term consequences are contractures, which can lead to functional impairments and disfigurement. Understanding and predicting the evolution of post-burn wounds is essential for developing effective treatment strategies. Traditional mathematical models, while accurate, are often computationally expensive and time-consuming, limiting their practical application. Recent advancements in machine learning, particularly in deep learning, offer promising alternatives for accelerating these predictions. This study explores the use of a deep operator network (DeepONet), a type of neural operator, as a surrogate model for finite element simulations, aimed at predicting post-burn contraction across multiple wound shapes. A DeepONet was trained on three distinct initial wound shapes, with enhancement made to the architecture by incorporating initial wound shape information and applying sine augmentation to enforce boundary conditions. The performance of the trained DeepONet was evaluated on a test set including finite element simulations based on convex combinations of the three basic wound shapes. The model achieved an $R^2$ score of $0.99$, indicating strong predictive accuracy and generalization. Moreover, the model provided reliable predictions over an extended period of up to one year, with speedups of up to 128-fold on CPU and 235-fold on GPU, compared to the numerical model. These findings suggest that DeepONets can effectively serve as a surrogate for traditional finite element methods in simulating post-burn wound evolution, with potential applications in medical treatment planning.

==> data/convex.txt <==
0	2.96564329728265
0.0219775903491644	2.95708993342746
0.0439551806983287	2.94840204382427
0.0659327710474931	2.93957956667109
0.0879103613966574	2.93062239885939
0.109887951745822	2.92153039581587
0.131865542094986	2.91230337128016
0.153843132444151	2.90294109701760
0.175820722793315	2.89344330246614
0.197798313142479	2.88380967431605
0.219775903491644	2.87403985602081
0.241753493840808	2.86413344723762
0.263731084189972	2.85409000319511
0.285708674539137	2.84390903398633
0.307686264888301	2.83359000378387
0.329663855237465	2.82313232997460
0.351641445586630	2.81253538221028
0.373619035935794	2.80179848137069
0.395596626284958	2.79092089843493
0.417574216634123	2.77990185325654
0.439551806983287	2.76874051323740
0.461529397332452	2.75743599189494
0.483506987681616	2.74598734731668
0.505484578030780	2.73439358049556
0.527462168379945	2.72265363353870
0.549439758729109	2.71076638774186
0.571417349078273	2.69873066152077
0.593394939427438	2.68654520818994
0.615372529776602	2.67420871357839
0.637350120125766	2.66171979347101
0.659327710474931	2.64907699086291
0.681305300824095	2.63627877301294
0.703282891173259	2.62332352828138
0.725260481522424	2.61020956273495
0.747238071871588	2.59693509650092
0.769215662220752	2.58349825985007
0.791193252569917	2.56989708898609
0.813170842919081	2.55612952151696
0.835148433268246	2.54219339158082
0.857126023617410	2.52808642459620
0.879103613966574	2.51380623160323
0.901081204315739	2.49935030315825
0.923058794664903	2.48471600274079
0.945036385014067	2.46990055962637
0.967013975363232	2.45490106117374
0.973963675621033	2.42476505824767
0.980913375878834	2.39443871481817
0.987863076136635	2.36391863945241
0.994812776394436	2.33320126082873
1.00176247665224	2.30228281607493
1.00871217691004	2.27115933804785
1.01566187716784	2.23982664143619
1.02261157742564	2.20828030755243
1.02956127768344	2.17651566766136
1.03651097794124	2.14452778467085
1.04346067819904	2.11231143298553
1.05041037845685	2.07986107629436
1.05736007871465	2.04717084302834
1.06430977897245	2.01423449918398
1.07125947923025	1.98104541815943
1.07820917948805	1.94759654719289
1.08515887974585	1.91388036992415
1.09210858000365	1.87988886451800
1.09905828026145	1.84561345668945
1.10600798051925	1.81104496685068
1.11295768077706	1.77617355045463
1.11990738103486	1.74098863043232
1.12685708129266	1.70547882040281
1.13380678155046	1.66963183706494
1.14075648180826	1.63343439984476
1.14770618206606	1.59687211545278
1.15465588232386	1.55992934447611
1.16160558258166	1.52258904645864
1.16855528283946	1.48483259906259
1.17550498309727	1.44663958579435
1.18245468335507	1.40798754533133
1.18940438361287	1.36885167358378
1.19635408387067	1.32920446709573
1.20330378412847	1.28901529298751
1.21025348438627	1.24824986601083
1.21720318464407	1.20686960689694
1.22415288490187	1.16483084722997
1.23110258515967	1.12208383334517
1.23805228541748	1.07857146331018
1.24500198567528	1.03422766380975
1.25195168593308	0.988975272634412
1.25890138619088	0.942723228861134
1.26585108644868	0.895362771645792
1.27280078670648	0.846762182513122
1.27975048696428	0.796759323505015
1.28670018722208	0.745150722165710
1.29364988747988	0.691675019380539
1.30059958773769	0.635986746009336
1.30754928799549	0.577612457876635
1.31449898825329	0.515872084473358
1.32144868851109	0.449724274359470
1.32839838876889	0.377420220372783
1.33534808902669	0.295558443256534
1.34924748954229	0
0                   0  
0	2.96564329728265

==> data/ellipse.txt <==
0	4.39417141664500
0.0117267300056256	4.39394724138191
0.0234534600112511	4.39327464695880
0.0351801900168767	4.39215342736905
0.0469069200225023	4.39058323891758
0.0586336500281278	4.38856359969338
0.0703603800337534	4.38609388882853
0.0820871100393790	4.38317334554084
0.0938138400450045	4.37980106795685
0.105540570050630	4.37597601171073
0.117267300056256	4.37169698831414
0.128994030061881	4.36696266329101
0.140720760067507	4.36177155407020
0.152447490073132	4.35612202762844
0.164174220078758	4.35001229787445
0.175900950084384	4.34344042276439
0.187627680090009	4.33640430113752
0.199354410095635	4.32890166925974
0.211081140101260	4.32093009706140
0.222807870106886	4.31248698405430
0.234534600112511	4.30356955491137
0.246261330118137	4.29417485469069
0.257988060123762	4.28429974368403
0.269714790129388	4.27394089186781
0.281441520135014	4.26309477293246
0.293168250140639	4.25175765786384
0.304894980146265	4.23992560804775
0.316621710151890	4.22759446786584
0.328348440157516	4.21475985674820
0.340075170163141	4.20141716064448
0.351801900168767	4.18756152287165
0.363528630174393	4.17318783429262
0.375255360180018	4.15829072277495
0.386982090185644	4.14286454187437
0.398708820191269	4.12690335868181
0.410435550196895	4.11040094076648
0.422162280202520	4.09335074214075
0.433889010208146	4.07574588816452
0.445615740213772	4.05757915929822
0.457342470219397	4.03884297360371
0.469069200225023	4.01952936788131
0.480795930230648	3.99962997731891
0.492522660236274	3.97913601351491
0.504249390241899	3.95803824072104
0.515976120247525	3.93632695013313
0.527702850253150	3.91399193203744
0.539429580258776	3.89102244559697
0.551156310264402	3.86740718603565
0.562883040270027	3.84313424894792
0.574609770275653	3.81819109142644
0.586336500281278	3.79256448966073
0.598063230286904	3.76624049261307
0.609789960292529	3.73920437132508
0.621516690298155	3.71144056334604
0.633243420303781	3.68293261170221
0.644970150309406	3.65366309774237
0.656696880315032	3.62361356709634
0.668423610320657	3.59276444786747
0.680150340326283	3.56109496004413
0.691877070331909	3.52858301495353
0.703603800337534	3.49520510338961
0.715330530343160	3.46093617081832
0.727057260348785	3.42574947778904
0.738783990354411	3.38961644335176
0.750510720360036	3.35250646888040
0.762237450365662	3.31438673921808
0.773964180371287	3.27522199746826
0.785690910376913	3.23497428902777
0.797417640382539	3.19360266955942
0.809144370388164	3.15106287048336
0.820871100393790	3.10730691416797
0.832597830399415	3.06228266923693
0.844324560405041	3.01593333416990
0.856051290410666	2.96819683450760
0.867778020416292	2.91900511527134
0.879504750421918	2.86828330538582
0.891231480427543	2.81594872455187
0.902958210433169	2.76190969458291
0.914684940438794	2.70606410588005
0.926411670444420	2.64829767428232
0.938138400450045	2.58848180222721
0.949865130455671	2.52647092832853
0.961591860461297	2.46209920703706
0.973318590466922	2.39517629857831
0.985045320472548	2.32548195856807
0.996772050478173	2.25275897964150
1.00849878048380	2.17670382538844
1.02022551048942	2.09695395966184
1.03195224049505	2.01307032087748
1.04367897050068	1.92451244917500
1.05540570050630	1.83060210303519
1.06713243051193	1.73046808540916
1.07885916051755	1.62295883249636
1.09058589052318	1.50649619704523
1.10231262052880	1.37881327735884
1.11403935053443	1.23643890197042
1.12576608054005	1.07354371367267
1.13749281054568	0.878789448276380
1.16094627055693	0

==> data/rhombus.txt <==
0	4.20062508174764
0.0171584062805672	4.15819452536635
0.0343168125611344	4.11576396898506
0.0514752188417017	4.07333341260377
0.0686336251222689	4.03090285622248
0.0857920314028361	3.98847229984120
0.102950437683403	3.94604174345991
0.120108843963971	3.90361118707862
0.137267250244538	3.86118063069733
0.154425656525105	3.81875007431604
0.171584062805672	3.77631951793475
0.188742469086239	3.73388896155346
0.205900875366807	3.69145840517217
0.223059281647374	3.64902784879088
0.240217687927941	3.60659729240959
0.257376094208508	3.56416673602830
0.274534500489075	3.52173617964701
0.291692906769643	3.47930562326572
0.308851313050210	3.43687506688443
0.326009719330777	3.39444451050315
0.343168125611344	3.35201395412186
0.360326531891912	3.30958339774057
0.377484938172479	3.26715284135928
0.394643344453046	3.22472228497799
0.411801750733613	3.18229172859670
0.428960157014180	3.13986117221541
0.446118563294748	3.09743061583412
0.463276969575315	3.05500005945283
0.480435375855882	3.01256950307154
0.497593782136449	2.97013894669025
0.514752188417017	2.92770839030896
0.531910594697584	2.88527783392767
0.549069000978151	2.84284727754638
0.566227407258718	2.80041672116509
0.583385813539285	2.75798616478381
0.600544219819853	2.71555560840252
0.617702626100420	2.67312505202123
0.634861032380987	2.63069449563994
0.652019438661554	2.58826393925865
0.669177844942122	2.54583338287736
0.686336251222689	2.50340282649607
0.703494657503256	2.46097227011478
0.720653063783823	2.41854171373349
0.737811470064390	2.37611115735220
0.754969876344958	2.33368060097091
0.772128282625525	2.29125004458962
0.789286688906092	2.24881948820833
0.806445095186659	2.20638893182704
0.823603501467227	2.16395837544576
0.840761907747794	2.12152781906447
0.857920314028361	2.07909726268318
0.875078720308928	2.03666670630189
0.892237126589495	1.99423614992060
0.909395532870063	1.95180559353931
0.926553939150630	1.90937503715802
0.943712345431197	1.86694448077673
0.960870751711764	1.82451392439544
0.978029157992331	1.78208336801415
0.995187564272899	1.73965281163286
1.01234597055347	1.69722225525157
1.02950437683403	1.65479169887028
1.04666278311460	1.61236114248899
1.06382118939517	1.56993058610770
1.08097959567573	1.52750002972642
1.09813800195630	1.48506947334513
1.11529640823687	1.44263891696384
1.13245481451744	1.40020836058255
1.14961322079800	1.35777780420126
1.16677162707857	1.31534724781997
1.18393003335914	1.27291669143868
1.20108843963971	1.23048613505739
1.21824684592027	1.18805557867610
1.23540525220084	1.14562502229481
1.25256365848141	1.10319446591352
1.26972206476197	1.06076390953223
1.28688047104254	1.01833335315094
1.30403887732311	0.975902796769654
1.32119728360368	0.933472240388365
1.33835568988424	0.891041684007076
1.35551409616481	0.848611127625786
1.37267250244538	0.806180571244497
1.38983090872594	0.763750014863208
1.40698931500651	0.721319458481918
1.42414772128708	0.678888902100629
1.44130612756765	0.636458345719340
1.45846453384821	0.594027789338050
1.47562294012878	0.551597232956761
1.49278134640935	0.509166676575472
1.50993975268992	0.466736120194182
1.52709815897048	0.424305563812893
1.54425656525105	0.381875007431603
1.56141497153162	0.339444451050314
1.57857337781218	0.297013894669025
1.59573178409275	0.254583338287736
1.61289019037332	0.212152781906446
1.63004859665389	0.169722225525157
1.64720700293445	0.127291669143868
1.66436540921502	0.0848611127625787
1.69868222177615	0

==> data/rsaw.txt <==
0	1
0.100000000000000	0.999991508298175
0.200000000000000	0.999974151484280
0.300000000000000	0.999948042526750
0.400000000000000	0.999913364611134
0.500000000000000	0.999870317209315
0.600000000000000	0.999819102922905
0.710000000000000	0.999753163027363
0.831000000000000	0.999669363503036
0.964100000000000	0.999563995212141
1.11051000000000	0.999432670894898
1.27156100000000	0.999270198852536
1.44871710000000	0.999070425192354
1.64358881000000	0.998826033421461
1.85794769100000	0.998528285913261
2.09374246010000	0.998166686187767
2.35311670611000	0.997728533905646
2.63842837672100	0.997198336291883
2.95227121439310	0.996557020502995
3.29749833583241	0.995780894854288
3.67724816941565	0.994840272785566
4.09497298635722	0.993697662574726
4.55447028499294	0.992305396614269
5.05447028499294	0.990622681447348
5.55447028499294	0.988762904611725
6.05447028499294	0.986716139653824
6.55447028499294	0.984472407216826
7.05447028499294	0.982021863523416
7.55447028499294	0.979354966083354
8.05447028499294	0.976462632799303
8.55447028499294	0.973336387872086
9.05447028499294	0.969968511690302
9.55447028499294	0.966352184011961
10.0544702849929	0.962481633196465
10.5544702849929	0.958352289949176
11.0544702849929	0.953960940820542
11.5544702849929	0.949305881197654
12.0544702849929	0.944387062187764
12.5544702849929	0.939206333702917
13.0544702849929	0.933767266858976
13.5544702849929	0.928075541091248
14.0544702849929	0.922138925869975
14.5544702849929	0.915967320664184
15.0544702849929	0.909572757026611
15.5544702849929	0.902969356697839
16.0544702849929	0.896173246083771
16.5544702849929	0.889202279206658
17.0544702849929	0.882076225530399
17.5544702849929	0.874816250822679
18.0544702849929	0.867444703815449
18.5544702849929	0.859984816584658
19.0544702849929	0.852460377966622
19.5544702849929	0.844895390353402
20.0544702849929	0.837313722174612
20.5544702849929	0.829738769945439
21.0544702849929	0.822193139464762
21.5544702849929	0.814698358437824
22.0544702849929	0.807274629919240
22.5544702849929	0.799940633476347
23.0544702849929	0.792713378345196
23.5544702849929	0.785608110605823
24.0544702849929	0.778638272379946
24.5544702849929	0.771815509176443
25.0544702849929	0.765149720214967
25.5544702849929	0.758649143094870
26.0544702849929	0.752320464700463
26.5544702849929	0.746168951163010
27.0544702849929	0.740198588643300
27.5544702849929	0.734412227275544
28.0544702849929	0.728811722213188
28.5544702849929	0.723398068435030
29.0544702849929	0.718171525915491
29.5544702849929	0.713131732744750
30.0544702849929	0.708277805733029
30.5544702849929	0.703608429016672
31.0544702849929	0.699121927270770
31.5544702849929	0.694816330301542
32.0544702849929	0.690689427502948
32.5544702849929	0.686738812149433
33.0544702849929	0.682961916918256
33.5544702849929	0.679356043492875
34.0544702849929	0.675918385708474
34.5544702849929	0.672646048635031
35.0544702849929	0.669536063048782
35.5544702849929	0.666585396279170
36.0544702849929	0.663790961564920
36.5544702849929	0.661149624704207
37.0544702849929	0.658658209151128
37.5544702849929	0.656313499890746
38.0544702849929	0.654112247083391
38.5544702849929	0.652051170714704
39.0544702849929	0.650126974779286
39.5544702849929	0.648336316231667
40.0544702849929	0.646675846663672
40.5544702849929	0.645142204522321
41.0544702849929	0.643732021746295
41.5544702849929	0.642441967241503
42.0544702849929	0.641268627284914
42.5544702849929	0.640208657085690
43.0544702849929	0.639258732523174
43.5544702849929	0.638415556496609
44.0544702849929	0.637675864611269
44.5544702849929	0.637036430442870
45.0544702849929	0.636494069756488
45.5544702849929	0.636045643280865
46.0544702849929	0.635688059743354
46.5544702849929	0.635418277698967
47.0544702849929	0.635233307131362
47.5544702849929	0.635130211093031
48.0544702849929	0.635106107571340
48.5544702849929	0.635158171871318
49.0544702849929	0.635283639684062
49.6044702849929	0.635505093494576
50.2094702849929	0.635844107648473
50.8749702849929	0.636326247212438
51.6070202849929	0.636981405251263
52.4122752849929	0.637843996414326
53.2980557849930	0.638953459316636
54.2724143349929	0.640354739934066
55.3442087399929	0.642098926450182
56.5231825854930	0.644244044193073
57.8200538155430	0.646856669328960
59.2466121685980	0.650013622806558
60.8158263569585	0.653804704862747
62.5419619641550	0.658336371140279
64.4407111320712	0.663736549209742
66.0407111320712	0.668637145112022
67.8007111320712	0.674390995910596
69.7367111320712	0.681132405666598
71.7367111320712	0.688542246732640
73.7367111320712	0.696404250010895
75.7367111320712	0.704709260618220
77.7367111320712	0.713439971213152
79.7367111320712	0.722573808798280
81.7367111320712	0.732085838222795
83.7367111320712	0.741948093380578
85.7367111320712	0.752129262661935
87.7367111320712	0.762570965698815
89.7367111320712	0.773148296106553
91.7367111320712	0.783651604691120
93.7367111320712	0.793781970223896
95.7367111320712	0.803271284564064
97.7367111320712	0.811971646941198
99.7367111320712	0.819843234302779
101.736711132071	0.826907883707693
103.736711132071	0.833216483893667
105.736711132071	0.838831491932658
107.736711132071	0.843818209778065
109.736711132071	0.848240404366433
111.736711132071	0.852158164361735
113.736711132071	0.855626972199929
115.736711132071	0.858697315254132
117.736711132071	0.861414750696773
119.736711132071	0.863820127040924
121.736711132071	0.865949898601211
123.736711132071	0.867836495701834
125.736711132071	0.869508693589324
127.736711132071	0.870991980420672
129.736711132071	0.872308897604255
131.736711132071	0.873479360908680
133.736711132071	0.874520948185718
135.736711132071	0.875449164688876
137.736711132071	0.876277677387603
139.736711132071	0.877018528331907
141.736711132071	0.877682321567620
143.736711132071	0.878278392076089
145.736711132071	0.878814953470449
147.736711132071	0.879299230797421
149.736711132071	0.879737576579388
151.736711132071	0.880135574577255
153.736711132071	0.880498130459673
155.736711132071	0.880829552793742
157.736711132071	0.881133623805877
159.736711132071	0.881413662432942
161.736711132071	0.881672579553745
163.736711132071	0.881912927099783
165.736711132071	0.882136940973602
167.736711132071	0.882346579212673
169.736711132071	0.882543555393193
171.736711132071	0.882729368305630
173.936711132071	0.882922198265512
176.356711132071	0.883122175911899
179.018711132071	0.883329464641113
181.946911132071	0.883544338453861
185.167931132071	0.883767206379225
188.711053132071	0.883998628862410
192.608487332071	0.884239308602133
196.895664952071	0.884490057178391
201.611560334071	0.884751734836232
206.799045254271	0.885025162644997
212.505278666491	0.885311007110987
218.782135419933	0.885609644760017
225.686677848719	0.885921013181417
233.281674520384	0.886244466399410
241.636170859216	0.886578643019037
250.826116831930	0.886921373671446
260.935057401916	0.887269635198893
272.054892028900	0.887619570832961
284.286710118583	0.887966590717522
297.741710017235	0.888305552166709
312.542209905751	0.888631027024860
328.822759783119	0.888937634321301
346.731364648224	0.889220448959970
365	0.889460307841493

==> data/square.txt <==
0	1.61453371187924
0.0300557801827265	1.61453371187924
0.0601115603654530	1.61453371187924
0.0901673405481795	1.61453371187924
0.120223120730906	1.61453371187924
0.150278900913632	1.61453371187924
0.180334681096359	1.61453371187924
0.210390461279085	1.61453371187924
0.240446241461812	1.61453371187924
0.270502021644538	1.61453371187924
0.300557801827265	1.61453371187924
0.330613582009991	1.61453371187924
0.360669362192718	1.61453371187924
0.390725142375444	1.61453371187924
0.420780922558171	1.61453371187924
0.450836702740897	1.61453371187924
0.480892482923624	1.61453371187924
0.510948263106350	1.61453371187924
0.541004043289077	1.61453371187924
0.571059823471803	1.61453371187924
0.601115603654530	1.61453371187924
0.631171383837256	1.61453371187924
0.661227164019983	1.61453371187924
0.691282944202709	1.61453371187924
0.721338724385436	1.61453371187924
0.751394504568162	1.61453371187924
0.781450284750889	1.61453371187924
0.811506064933615	1.61453371187924
0.841561845116342	1.61453371187924
0.871617625299068	1.61453371187924
0.901673405481795	1.61453371187924
0.931729185664521	1.61453371187924
0.961784965847248	1.61453371187924
0.991840746029974	1.61453371187924
1.02189652621270	1.61453371187924
1.05195230639543	1.61453371187924
1.08200808657815	1.61453371187924
1.11206386676088	1.61453371187924
1.14211964694361	1.61453371187924
1.17217542712633	1.61453371187924
1.20223120730906	1.61453371187924
1.23228698749179	1.61453371187924
1.26234276767451	1.61453371187924
1.29239854785724	1.61453371187924
1.32245432803997	1.61453371187924
1.32245432803997	1.58463493943703
1.32245432803997	1.55473616699482
1.32245432803997	1.52483739455262
1.32245432803997	1.49493862211041
1.32245432803997	1.46503984966820
1.32245432803997	1.43514107722599
1.32245432803997	1.40524230478378
1.32245432803997	1.37534353234158
1.32245432803997	1.34544475989937
1.32245432803997	1.31554598745716
1.32245432803997	1.28564721501495
1.32245432803997	1.25574844257274
1.32245432803997	1.22584967013053
1.32245432803997	1.19595089768833
1.32245432803997	1.16605212524612
1.32245432803997	1.13615335280391
1.32245432803997	1.10625458036170
1.32245432803997	1.07635580791949
1.32245432803997	1.04645703547729
1.32245432803997	1.01655826303508
1.32245432803997	0.986659490592869
1.32245432803997	0.956760718150661
1.32245432803997	0.926861945708453
1.32245432803997	0.896963173266245
1.32245432803997	0.867064400824036
1.32245432803997	0.837165628381828
1.32245432803997	0.807266855939620
1.32245432803997	0.777368083497412
1.32245432803997	0.747469311055204
1.32245432803997	0.717570538612996
1.32245432803997	0.687671766170788
1.32245432803997	0.657772993728579
1.32245432803997	0.627874221286371
1.32245432803997	0.597975448844163
1.32245432803997	0.568076676401955
1.32245432803997	0.538177903959747
1.32245432803997	0.508279131517539
1.32245432803997	0.478380359075330
1.32245432803997	0.448481586633122
1.32245432803997	0.418582814190914
1.32245432803997	0.388684041748706
1.32245432803997	0.358785269306498
1.32245432803997	0.328886496864290
1.32245432803997	0.298987724422082
1.32245432803997	0.269088951979873
1.32245432803997	0.239190179537665
1.32245432803997	0.209291407095457
1.32245432803997	0.179392634653249
1.32245432803997	0.149493862211041
1.32245432803997	0.119595089768832
1.32245432803997	0.0896963173266245
1.32245432803997	0.0597975448844161
1.32245432803997	0.0298987724422082
1.32245432803997	0
